Lessons Outlive Their Failures: A Case Study of Rules for AI Coding Agents

AI coding agents increasingly work inside a harness: rule files such as AGENTS.md, on-demand skills, runtime hooks and automated checks. Most studies of harnesses look at a single point in time or at short benchmark runs. I report a six-week case study of my personal system of record, a plain-markdown repository that three AI agent tools edited daily under one shared rule set. I built a ledger of 118 agent failures, their fixes and whether they came back. I also tested the system's monthly LLM documentation audit against 47 known stale statements and 20 planted errors. Finally, I replayed five past failures in isolated git clones, with and without their fixes. All results come from one repository with three runs per condition, so I report them as exploratory. Stale documentation (drift) was the largest failure class (48 of 118), although 35 of those were found on one audit day. A single audit run found about half of the known drift (Claude Sonnet 5.5 mean: 50%), and at least 93% of its findings were correct. On Sonnet 5.5, the agent finished four of the five replayed tasks. In three of those four, the failure did not happen, with or without its fix. Only the stale-count failure came back without its check, and the check stopped it in every run. On older models, an agent drafted an em-dash once while the em-dash lint check was active, and the check rejected it. A written rule on run-time estimates did not change Sonnet 4.5's overestimates. These results suggest that harness lessons can outlive the failures they were written to fix, while drift persists and still needs mechanical checks. Tools that evolve a harness add lessons faster than they retire them, so they should re-test their rules from time to time and retire the obsolete ones.

==> data/growth.dat <==
day agents total
0 916 4921
1 916 4921
2 916 4921
3 1178 5183
4 1425 7656
5 1572 8998
6 1572 9183
7 1572 9183
8 1572 9183
9 1572 9183
10 2559 9971
11 2953 10817
12 3262 11126
13 3262 11126
14 1927 14354
15 1989 14186
16 1989 14184
17 1989 14850
18 2012 17366
19 1971 14306
20 1914 11877
21 1914 11877
22 1914 11889
23 1938 12110
24 1951 12167
25 1981 13140
26 1981 13140
27 2015 14409
28 2015 14409
29 2035 15763
30 1279 13308
31 1279 13308
32 1279 13308
33 1279 13308
34 1327 13452
35 1329 13417
36 1329 13678
37 1329 14682
38 1329 14684
39 1329 15078
40 1407 15503
41 1435 15122


==> data/weekly.dat <==
week stale wrong runtime other
36 0 0 0 0
37 2 0 0 0
38 5 2 2 6
39 3 6 0 8
40 3 6 1 8
41 0 3 6 3
42 35 2 5 9

